Subspace Clustering Based Analysis of Neural Networks

Tools to analyze the latent space of deep neural networks provide a step towards better understanding them. In this work, we motivate sparse subspace clustering (SSC) with an aim to learn affinity graphs from the latent structure of a given neural network layer trained over a set of inputs. We then use tools from Community Detection to quantify structures present in the input. These experiments reveal that as we go deeper in a network, inputs tend to have an increasing affinity to other inputs of the same class. Subsequently, we utilise matrix similarity measures to perform layer-wise comparisons between affinity graphs. In doing so we first demonstrate that when comparing a given layer currently under training to its final state, the shallower the layer of the network, the quicker it is to converge than the deeper layers. When performing a pairwise analysis of the entire network architecture, we observe that, as the network increases in size, it reorganises from a state where each layer is moderately similar to its neighbours, to a state where layers within a block have high similarity than to layers in other blocks. Finally, we analyze the learned affinity graphs of the final convolutional layer of the network and demonstrate how an input's local neighbourhood affects its classification by the network.

==> figs/inputAnalysis/ResNet34Cifar10/sectionB/Corr.txt <==
Correlation between (Accuracy) Predicted Labels and True Labels : 0.9580645161290322
Correlation between SSC and True Labels : 0.9580645161290322
Correlation between SSC and Predicted Labels : 0.9838709677419355


==> figs/inputAnalysis/ResNet34Cifar10/sectionB/Report.txt <==
Probability	Correctness	True-Label	Predicted-Label	source-path
0.9996910691261292	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/29103_frog.png
0.9999303817749023	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/14009_frog.png
0.999903678894043	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/35492_frog.png
0.9993126392364502	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/9758_frog.png
0.9995718598365784	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/15971_frog.png
0.9999875426292419	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/6101_frog.png
0.9996024370193481	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/27329_frog.png
0.9994794130325317	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/45518_frog.png
0.9999446868896484	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/32080_frog.png
0.9999351501464844	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/34362_frog.png
0.9996920228004456	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/23412_frog.png
0.989635169506073	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/19586_frog.png
0.9999589920043945	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/13736_frog.png
0.9999971389770508	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/12524_frog.png
0.9995290040969849	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/28143_frog.png
0.9986771941184998	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/34242_frog.png
0.9989514946937561	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/48070_frog.png
0.9995652437210083	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/31580_frog.png
0.9996509552001953	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/2939_frog.png
0.999847412109375	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/47734_frog.png
0.9998865127563477	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/29465_frog.png
0.9998064637184143	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/34765_frog.png
0.9997425079345703	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/20503_frog.png
0.999885618686676	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/903_frog.png
0.9998493194580078	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/4077_frog.png
0.999977171421051	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/40959_frog.png
0.5626027584075928	False	frog	bird	/data/usain001/data/CifarLocal/valSSC/frog/39031_frog.png
0.9991868734359741	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/42196_frog.png
0.9996862411499023	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/31812_frog.png
0.7522008419036865	False	frog	cat	/data/usain001/data/CifarLocal/valSSC/frog/34033_frog.png
0.5528692603111267	True	frog	frog	/data/usain001/data/CifarLocal/valSSC/frog/10009_frog.png
0.9999456405639648	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/38094_horse.png
0.5299820899963379	False	horse	dog	/data/usain001/data/CifarLocal/valSSC/horse/30890_horse.png
0.9977823495864868	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/47455_horse.png
0.9989543557167053	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/43580_horse.png
0.9999169707298279	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/13376_horse.png
0.9998683929443359	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/26796_horse.png
0.9994060397148132	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/25764_horse.png
0.9780719876289368	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/42546_horse.png
0.9996767640113831	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/25617_horse.png
0.9999675750732422	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/27672_horse.png
0.9992601871490479	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/16334_horse.png
0.9999503493309021	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/47466_horse.png
0.9999303817749023	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/20010_horse.png
0.9982096552848816	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/33618_horse.png
0.9927839636802673	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/36580_horse.png
0.9950683116912842	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/36342_horse.png
0.9996614456176758	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/40541_horse.png
0.9995365738868713	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/43782_horse.png
0.986925482749939	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/10259_horse.png
0.9998674392700195	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/39351_horse.png
0.9999809265136719	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/12529_horse.png
0.9999074935913086	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/34469_horse.png
0.9996547698974609	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/10347_horse.png
0.9999608397483826	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/3389_horse.png
0.855348527431488	False	horse	deer	/data/usain001/data/CifarLocal/valSSC/horse/9778_horse.png
0.9999570846557617	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/35767_horse.png
0.999969482421875	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/22782_horse.png
0.9999150633811951	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/30599_horse.png
0.9987381100654602	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/14589_horse.png
0.9671118855476379	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/1828_horse.png
0.9998436570167542	True	horse	horse	/data/usain001/data/CifarLocal/valSSC/horse/48486_horse.png
0.9998798370361328	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/10591_bird.png
0.9996776580810547	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/8237_bird.png
0.9998436570167542	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/1620_bird.png
0.9986591339111328	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/5471_bird.png
0.9990572929382324	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/19504_bird.png
0.9999618530273438	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/9503_bird.png
0.7900269627571106	False	bird	cat	/data/usain001/data/CifarLocal/valSSC/bird/49972_bird.png
0.9999370574951172	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/41856_bird.png
0.9930737018585205	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/7135_bird.png
0.9999675750732422	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/45200_bird.png
0.9999599456787109	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/18503_bird.png
0.9992620944976807	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/9577_bird.png
0.997268557548523	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/5746_bird.png
0.9975396990776062	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/36169_bird.png
0.9998464584350586	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/45489_bird.png
0.9999532699584961	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/29470_bird.png
0.9999837279319763	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/39055_bird.png
0.9999513626098633	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/22738_bird.png
0.9999427795410156	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/13639_bird.png
0.998628556728363	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/22728_bird.png
0.9998169541358948	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/46254_bird.png
0.9979726076126099	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/13671_bird.png
0.9548597931861877	False	bird	frog	/data/usain001/data/CifarLocal/valSSC/bird/10926_bird.png
0.9998999238014221	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/11991_bird.png
0.999995231628418	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/14619_bird.png
0.9996166825294495	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/23530_bird.png
0.999842643737793	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/12724_bird.png
0.9989953637123108	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/34325_bird.png
0.9994889497756958	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/48270_bird.png
0.9992554783821106	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/34600_bird.png
0.9999246597290039	True	bird	bird	/data/usain001/data/CifarLocal/valSSC/bird/42600_bird.png
0.9867594242095947	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/38518_airplane.png
0.9999599456787109	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/48428_airplane.png
0.9999818801879883	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/27516_airplane.png
0.9995690584182739	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/26164_airplane.png
0.9999704360961914	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/46881_airplane.png
0.9626953601837158	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/13051_airplane.png
0.999791145324707	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/22326_airplane.png
0.9999942183494568	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/46945_airplane.png
0.9999961256980896	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/4653_airplane.png
0.9997854828834534	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/9542_airplane.png
0.9990915060043335	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/10124_airplane.png
0.9975919723510742	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/22622_airplane.png
0.999974250793457	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/25422_airplane.png
0.9998035430908203	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/12010_airplane.png
0.9999589920043945	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/37841_airplane.png
0.688708484172821	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/18920_airplane.png
0.9997435212135315	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/3694_airplane.png
0.8992844820022583	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/35570_airplane.png
0.9997873902320862	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/18386_airplane.png
0.9999570846557617	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/36470_airplane.png
0.9998731017112732	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/41745_airplane.png
0.9994784593582153	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/34434_airplane.png
0.9977071285247803	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/9799_airplane.png
0.9999809265136719	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/15452_airplane.png
0.9998388290405273	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/19942_airplane.png
0.9999923706054688	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/22724_airplane.png
0.998717188835144	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/47456_airplane.png
0.9996691346168518	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/27312_airplane.png
0.9998807907104492	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/2034_airplane.png
0.9999503493309021	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/8759_airplane.png
0.9997444152832031	True	airplane	airplane	/data/usain001/data/CifarLocal/valSSC/airplane/20537_airplane.png
0.9998769760131836	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/21369_automobile.png
0.9956340789794922	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/44960_automobile.png
0.9999513626098633	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/41710_automobile.png
0.9999723434448242	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/44217_automobile.png
0.9996253252029419	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/2727_automobile.png
0.9999656677246094	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/4797_automobile.png
0.998242974281311	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/8107_automobile.png
0.9999656677246094	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/11692_automobile.png
0.9999971389770508	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/44107_automobile.png
0.999337375164032	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/31195_automobile.png
0.999730110168457	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/22108_automobile.png
0.9988409876823425	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/39771_automobile.png
0.993107795715332	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/364_automobile.png
0.9997777938842773	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/17244_automobile.png
0.9995071291923523	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/21888_automobile.png
0.9998835921287537	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/4145_automobile.png
0.9999542832374573	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/15423_automobile.png
0.999279260635376	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/39132_automobile.png
0.9997920989990234	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/30891_automobile.png
0.9997559189796448	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/15868_automobile.png
0.999794065952301	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/34238_automobile.png
0.9998083710670471	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/45003_automobile.png
0.9996691346168518	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/6895_automobile.png
0.9999751448631287	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/48845_automobile.png
0.9826400876045227	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/17802_automobile.png
0.9998550415039062	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/33327_automobile.png
0.999969482421875	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/1541_automobile.png
0.9998779296875	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/39996_automobile.png
0.9997101426124573	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/22175_automobile.png
0.9998522400856018	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/40431_automobile.png
0.9980706572532654	True	automobile	automobile	/data/usain001/data/CifarLocal/valSSC/automobile/31241_automobile.png
0.9999895691871643	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/5439_dog.png
0.9995118379592896	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/38944_dog.png
0.9997739791870117	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/35424_dog.png
0.9999961256980896	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/5962_dog.png
0.9962096810340881	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/19024_dog.png
0.4968700706958771	False	dog	frog	/data/usain001/data/CifarLocal/valSSC/dog/7938_dog.png
0.9999237060546875	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/8400_dog.png
0.9645912647247314	False	dog	bird	/data/usain001/data/CifarLocal/valSSC/dog/44496_dog.png
0.9999532699584961	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/39347_dog.png
0.9999895691871643	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/41176_dog.png
0.9995013475418091	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/49920_dog.png
0.9931503534317017	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/34687_dog.png
0.9998712539672852	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/33878_dog.png
0.9999456405639648	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/36191_dog.png
0.9997901916503906	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/5886_dog.png
0.9996557831764221	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/2236_dog.png
0.9995890259742737	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/32336_dog.png
0.9956948161125183	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/8590_dog.png
0.9999179840087891	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/28851_dog.png
0.9136826992034912	False	dog	cat	/data/usain001/data/CifarLocal/valSSC/dog/6001_dog.png
0.9999188780784607	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/2763_dog.png
0.867782473564148	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/19624_dog.png
0.9999122619628906	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/27711_dog.png
0.9994108080863953	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/46017_dog.png
0.9957679510116577	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/27922_dog.png
0.9953872561454773	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/29508_dog.png
0.9992830753326416	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/47496_dog.png
0.9998541474342346	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/11269_dog.png
0.9996891617774963	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/46780_dog.png
0.9977622628211975	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/49647_dog.png
0.9959065914154053	True	dog	dog	/data/usain001/data/CifarLocal/valSSC/dog/31116_dog.png
0.9991534948348999	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/44372_truck.png
0.9999064803123474	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/16744_truck.png
0.9999875426292419	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/47515_truck.png
0.9999179840087891	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/16725_truck.png
0.9997206330299377	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/46848_truck.png
0.9999885559082031	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/38759_truck.png
0.9999837279319763	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/41363_truck.png
0.999552845954895	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/17068_truck.png
0.9962267875671387	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/24458_truck.png
0.9999685287475586	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/25965_truck.png
0.9999227523803711	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/44280_truck.png
0.9999828338623047	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/35856_truck.png
0.9998388290405273	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/9704_truck.png
0.999000072479248	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/18453_truck.png
0.9999723434448242	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/48210_truck.png
0.9999790787696838	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/40638_truck.png
0.9999198913574219	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/45905_truck.png
0.9992811679840088	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/3666_truck.png
0.9999408721923828	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/17470_truck.png
0.9999837279319763	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/35382_truck.png
0.9901283979415894	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/8896_truck.png
0.9998683929443359	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/1619_truck.png
0.9999856352806091	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/15171_truck.png
0.9997529983520508	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/19432_truck.png
0.9999475479125977	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/44908_truck.png
0.9993736743927002	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/15784_truck.png
0.9999666810035706	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/39801_truck.png
0.9999417662620544	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/3232_truck.png
0.9999608397483826	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/47025_truck.png
0.9998302459716797	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/44901_truck.png
0.9996729493141174	True	truck	truck	/data/usain001/data/CifarLocal/valSSC/truck/38663_truck.png
0.9999618530273438	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/13369_ship.png
0.9967408776283264	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/21762_ship.png
0.993704617023468	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/4461_ship.png
0.999974250793457	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/40284_ship.png
0.9998064637184143	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/33577_ship.png
0.9995823502540588	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/43662_ship.png
0.9999990463256836	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/26105_ship.png
0.9999217987060547	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/33384_ship.png
0.9971696734428406	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/18691_ship.png
0.9999561309814453	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/46464_ship.png
0.9999732375144958	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/14872_ship.png
0.99993896484375	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/49976_ship.png
0.9999866485595703	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/36214_ship.png
0.9999980330467224	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/13079_ship.png
0.9999809265136719	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/8384_ship.png
0.9999980330467224	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/29316_ship.png
0.9999293684959412	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/21160_ship.png
0.9999828338623047	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/18266_ship.png
0.9998931884765625	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/21226_ship.png
0.9872926473617554	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/33158_ship.png
0.9999217987060547	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/9723_ship.png
0.9999856352806091	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/31996_ship.png
0.9998092651367188	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/20370_ship.png
0.999913215637207	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/13386_ship.png
0.9999704360961914	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/7499_ship.png
0.9999828338623047	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/44364_ship.png
0.9679815769195557	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/41962_ship.png
0.9999837279319763	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/15405_ship.png
0.9999828338623047	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/48794_ship.png
0.9627609848976135	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/46737_ship.png
0.9998646378517151	True	ship	ship	/data/usain001/data/CifarLocal/valSSC/ship/17012_ship.png
0.9993860125541687	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/16905_deer.png
0.9948510527610779	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/40739_deer.png
0.9998922348022461	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/8913_deer.png
0.9834932684898376	False	deer	cat	/data/usain001/data/CifarLocal/valSSC/deer/18028_deer.png
0.9999646544456482	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/10105_deer.png
0.9992725849151611	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/17719_deer.png
0.9963464736938477	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/38930_deer.png
0.9999561309814453	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/38906_deer.png
0.9999799728393555	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/3566_deer.png
0.9988552927970886	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/25216_deer.png
0.9999847412109375	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/25434_deer.png
0.9997739791870117	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/38350_deer.png
0.9999104142189026	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/6387_deer.png
0.9986134171485901	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/34589_deer.png
0.9914290308952332	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/30206_deer.png
0.9999465942382812	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/46663_deer.png
0.9922747015953064	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/18293_deer.png
0.9886465668678284	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/45894_deer.png
0.9998884201049805	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/5178_deer.png
0.9999828338623047	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/9507_deer.png
0.7997444272041321	False	deer	dog	/data/usain001/data/CifarLocal/valSSC/deer/41610_deer.png
0.9998646378517151	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/19957_deer.png
0.9998703002929688	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/6452_deer.png
0.9997444152832031	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/1659_deer.png
0.9997367858886719	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/34261_deer.png
0.9999818801879883	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/622_deer.png
0.9999008178710938	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/37274_deer.png
0.9997749924659729	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/22018_deer.png
0.9969927668571472	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/32300_deer.png
0.7765684127807617	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/43925_deer.png
0.9999094009399414	True	deer	deer	/data/usain001/data/CifarLocal/valSSC/deer/25818_deer.png
0.9999113082885742	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/28597_cat.png
0.9972638487815857	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/49773_cat.png
0.9999485015869141	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/10731_cat.png
0.9999713897705078	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/48830_cat.png
0.9998769760131836	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/12943_cat.png
0.9486156702041626	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/49146_cat.png
0.9999522566795349	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/10454_cat.png
0.9998989105224609	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/4177_cat.png
0.9994393587112427	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/45458_cat.png
0.9309959411621094	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/44419_cat.png
0.9446448087692261	False	cat	dog	/data/usain001/data/CifarLocal/valSSC/cat/11386_cat.png
0.9723758697509766	False	cat	bird	/data/usain001/data/CifarLocal/valSSC/cat/34197_cat.png
0.9990667700767517	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/5086_cat.png
0.9996662735939026	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/7234_cat.png
0.999995231628418	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/8056_cat.png
0.9996605515480042	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/28242_cat.png
0.9999542832374573	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/14703_cat.png
0.9984981417655945	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/12440_cat.png
0.9998959898948669	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/44381_cat.png
0.9999713897705078	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/10186_cat.png
0.9977670907974243	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/3795_cat.png
0.9997730851173401	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/30653_cat.png
0.9995737671852112	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/18482_cat.png
0.8880292773246765	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/36973_cat.png
0.5035098791122437	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/22239_cat.png
0.9965935945510864	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/39074_cat.png
0.9996815323829651	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/7132_cat.png
0.999730110168457	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/18942_cat.png
0.9997101426124573	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/23715_cat.png
0.9999570846557617	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/26005_cat.png
0.9994775652885437	True	cat	cat	/data/usain001/data/CifarLocal/valSSC/cat/3550_cat.png

